RoSplat: Robust Feed-Forward Pixel-wise Gaussian Splatting for Varying Input Views and High-Resolution Rendering

Generalizable 3D Gaussian Splatting has recently emerged as an efficient approach for novel-view synthesis, enabling feed-forward synthesis from only a few input views. However, existing pixel-wise feed-forward methods suffer from over-bright renderings when the number of input views varies during inference, as well as insufficient supervision for accurate Gaussian scale estimation, which leads to hole artifacts, particularly in high-resolution renderings. To address these issues, we identify that the over-brightness is caused by the varying number of overlapping Gaussians and propose a simple alpha normalization strategy to maintain brightness consistency across different number of input views. In addition, we introduce an auxiliary 3D sampling-based regularizer to improve Gaussian scale estimation, thereby mitigating hole artifacts in high-resolution rendering. Experiments on benchmark datasets demonstrate that our method significantly improves baseline models under varying input-view and high-resolution rendering settings.

==> main/Figures/ablation/0045_389a460ca1995e0658e85fe8e6b520b4e88b370cd6710dfe728b1564bba31aee/high_reso/bbox_points.json <==
{
  "points": [
    [
      2010,
      1417
    ],
    [
      2201,
      1625
    ]
  ],
  "bbox_xyxy": [
    2010,
    1417,
    2201,
    1625
  ]
}

==> main/Figures/ablation/0045_389a460ca1995e0658e85fe8e6b520b4e88b370cd6710dfe728b1564bba31aee/high_reso/result.json <==
{
  "depthsplat": {
    "psnr": 20.021635055541992,
    "ssim": 0.7803626656532288,
    "lpips": 0.4666101634502411
  },
  "ours_alpha": {
    "psnr": 19.859838485717773,
    "ssim": 0.7838456034660339,
    "lpips": 0.4674207866191864
  },
  "ours_full": {
    "psnr": 20.943096160888672,
    "ssim": 0.809453547000885,
    "lpips": 0.45645734667778015
  }
}

==> main/Figures/ablation/0047_5c3af581028068a3c402c7cbe16ecf9471ddf2897c34ab634b7b1b6cf81aba00/alpha_norm/bbox_points.json <==
{
  "points": [
    [
      315,
      207
    ],
    [
      375,
      238
    ]
  ],
  "bbox_xyxy": [
    315,
    207,
    375,
    238
  ]
}

==> main/Figures/ablation/0047_5c3af581028068a3c402c7cbe16ecf9471ddf2897c34ab634b7b1b6cf81aba00/alpha_norm/result.json <==
{
  "depthsplat": {
    "psnr": 22.32176399230957,
    "ssim": 0.8014547824859619,
    "lpips": 0.17728187143802643
  },
  "ours_alpha": {
    "psnr": 24.955102920532227,
    "ssim": 0.8552634119987488,
    "lpips": 0.15457864105701447
  },
  "ours_full": {
    "psnr": 24.726009368896484,
    "ssim": 0.8551282286643982,
    "lpips": 0.14792053401470184
  }
}

==> main/Figures/ablation/0047_5c3af581028068a3c402c7cbe16ecf9471ddf2897c34ab634b7b1b6cf81aba00/high_reso/result.json <==
{
  "depthsplat": {
    "psnr": 14.978008270263672,
    "ssim": 0.6201232075691223,
    "lpips": 0.4780234396457672
  },
  "ours_alpha": {
    "psnr": 17.62255096435547,
    "ssim": 0.700639009475708,
    "lpips": 0.4321467876434326
  },
  "ours_full": {
    "psnr": 20.339359283447266,
    "ssim": 0.7657153010368347,
    "lpips": 0.381369024515152
  }
}

==> main/Figures/alpha_norm_vis/1e9b1dc1c096d68d/bbox_points.json <==
{
  "points": [
    [
      104,
      81
    ],
    [
      159,
      161
    ]
  ],
  "bbox_xyxy": [
    104,
    81,
    159,
    161
  ]
}

==> main/Figures/alpha_norm_vis/de129b4aa11af575/bbox_points.json <==
{
  "points": [
    [
      118,
      88
    ],
    [
      140,
      120
    ]
  ],
  "bbox_xyxy": [
    118,
    88,
    140,
    120
  ]
}
